A fast direct solver for nonlocal operators in wavelet coordinates

In this article, we consider fast direct solvers for nonlocal operators. The pivotal idea is to combine a wavelet representation of the system matrix, yielding a quasi-sparse matrix, with the nested dissection ordering scheme. The latter drastically reduces the fill-in during the factorization of the system matrix by means of a Cholesky decomposition or an LU decomposition, respectively. This way, we end up with the exact inverse of the compressed system matrix with only a moderate increase of the number of nonzero entries in the matrix. To illustrate the efficacy of the approach, we conduct numerical experiments for different highly relevant applications of nonlocal operators: We consider (i) the direct solution of boundary integral equations in three spatial dimensions, issuing from the polarizable continuum model, (ii) a parabolic problem for the fractional Laplacian in integral form and (iii) the fast simulation of Gaussian random fields.

==> Fractional.txt <==
$N_J$ $t_\text{WEM}$ &  $t_\text{ND}$ & $t_\text{Chol}({\bs S})$ & $anz({\bs
S})$  & $anz({\bs L})$ \\
    20 &       0.07   &    0.00    &   0.00     &      13       & 8\\
    80 &      0.03    &   0.00     &  0.00      &     41        &    32\\
   320 &       0.13   &    0.00    &   0.15     &      67       &     74\\
  1280 &       0.75   &    0.02    &   0.02     &      88       &     141\\
  5120 &       5.50   &    0.11    &   0.10     &      106      &     225\\
 20480 &      61.22   &   0.54     &  0.59      &     117       &    319\\
 81920 &      749.17  &   2.70     &  3.98      &     129       &    482\\s
327680 &      22515   &   13.05    &  23.93     &     135       &    583


==> PCM.txt <==
$J$ & $N_J$ & $t_\text{WEM}$ &  $t_\text{ND}(\mathcal{S})$ &
$t_\text{ND}(\mathcal{K})$ &   $t_\text{Chol}(\mathcal{S})$ &
$t_\text{Chol}(\mathcal{K})$ & $rnz(\mathcal{S})$  & $rnz(\mathcal{K})$ &
$rnz(\mathcal{S})$  & $rnz(\mathcal{K})$\\
2&    1456  &   0.959298  &  0.031881  &  0.025775  &  0.192837  &  0.216382  &
134  &  209  &  134  &  209 \\
3&    5824  &   7.102367  &  0.147823  &  0.160149  &   0.18889  &  1.588343  &
163  &  328  &  163  &  328\\
4&   23296  &  52.316845  &  0.738568  &  0.731104  &  1.054231  & 14.029779  &
159  &  419  &  159  &  419\\
5&   93184  &  309.35305  &   3.91261  &  3.884182  &  7.663944  & 189.69847  &
165  &  639  &  165  &  639\\
6&  372736  &  2265.9101  &  19.37876  & 19.278158  & 58.280817  & 2211.5692  &
173  &  890  &  173  &  890\\









